A Systematic Literature Review of Modern Software Visualization

We report on the state-of-the-art of software visualization. To ensure reproducibility, we adopted the Systematic Literature Review methodology. That is, we analyzed 1440 entries from IEEE Xplore and ACM Digital Library databases. We selected 105 relevant full papers published in 2013-2019, which we classified based on the aspect of the software system that is supported (i.e., structure, behavior, and evolution). For each paper, we extracted main dimensions that characterize software visualizations, such as software engineering tasks, roles of users, information visualization techniques, and media used to display visualizations. We provide researchers in the field an overview of the state-of-the-art in software visualization and highlight research opportunities. We also help developers to identify suitable visualizations for their particular context by matching software visualizations to development concerns and concrete details to obtain available visualization tools.

==> actionable_reviews.txt <==
____________
Reviewer #1: 
____________
//(Rev1.1) -- Clarify differences to the mentioned paper
It would be good to discuss more difference between this paper ('A Systematic Literature Review of Software Visualization Evaluation ' by Merino et al.) and the proposed work from the methodology perspective, besides the sources of the data. More related information can be found (but a bit old) is here (https://softvis.wordpress.com/papers/overviews/). It should be good to mention the resources for the readers.

//(Rev1.2) -- Add these papers to related work
Some works done for softvis from the perspective of dynamic network visualization can be added. Some related works can be investigated from the survey of dynamic network visualization [1]. Also more works about tag visualization can be found in some special issues, such as [2].

[1] Beck, F., Burch, M., Diehl, S., & Weiskopf, D. (2017, January). A taxonomy and survey of dynamic graph visualization. In Computer Graphics Forum (Vol. 36, No. 1, pp. 133-159).
[2] Bergel, A., & Beck, F. (2017). Guest editorial of the special section on software visualization. Information & Software Technology, 87, 221-222.

//(Rev1.3) -- Improve the structure (and reclassify papers?) 
It is good to propose a new taxonomy (fig 1 - 6). What can be improved is the logic of such taxonomy. (1) Software aspect, software process, people in software engineering - these three parts are the investigating target of software visualization; (2) InfoVis Technique, display medium, and tools are the method-wise concept. I suggest the authors to logically separate these two groups of concept. Moreover, because from (1) the authors are also discussing the related infovis techniques, interactions or tools. I suggest the authors to organize it better that the survey can reflect deeper insight - e.g. in different software process, what are representative visualization, interaction technique or display medium? for different aspect of software, which types of visualizations are more frequently used, and what is lack of? These discussions can help provide more insight for the reader. The same idea applies when discussing (2), e.g. which visualizations are suitable for specific
software process? what are the examples, and the disadvantages.

//(Rev1.4) -- Include 2019 papers
Since now it is already 2020. The state-of-the-art should add the works of 2019. If not easy to change the whole structure, at least discussions should mention the new works and the possible new developments of softvis.

//(Rev1.5) -- Improve writing
There are some issues of language, please carefully check the language and fully proof read the paper. The acknowledge doesn't need to appear in the content, which is duplicated for the 'acknowledge part'.  

___________
Reviewer #2
___________
: In this paper, the authors report on the state-of-the-art of software visualization published between 2013 - 2018. 1362 papers are analyzed and 88 papers are selected based on a convincing methodology. The authors also give a detailed discussion on the research opportunities, and a guideline for developers to identify suitable visualization.

Along with the above-mentioned positives, there are also several issues.

//(Rev2.1) -- Same as //(Rev1.4)
Missing papers in 2019. The authors claim that they surveyed the state-of-the-art software visualization. However, the most recent papers are not considered.

//(Rev2.2) -- Include as part of //(Rev1.3)
It is not clear how the authors identify the six dimensions (e.g., software engineering tasks, roles of users) of software visualization. The authors should add more explanation about it.

//(Rev2.3) -- Include as part of //(Rev1.5)
Some sentences are grammatically incorrect, which makes the paper hard to understand.
a)    The last sentence of Sec. 2 "To classify papers …": missing the subject.
b)    The last sentence of the third paragraph of Sec. 5 "It can be seen that although …, in the Behavior aspect …": missing the subject in the clause.


==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   �n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

	         

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.



==> reviews.txt <==
From: Shixia Liu <em@editorialmanager.com>
Date: 11 January AD 2020 19:37:22 GMT+8
To: NOPTANIT CHOTISARN <noptanit.c@gmail.com>
Subject: JOVI: Your manuscript entitled A Systematic Literature Review of Modern Software Visualization
Reply-To: "Shixia Liu" <shixia@tsinghua.edu.cn>

﻿CC: shixia@tsinghua.edu.cn

Ref.:  Ms. No. JOVI-D-19-00103
Title: A Systematic Literature Review of Modern Software Visualization
Journal of Visualization

Dear Mr. CHOTISARN, Zhejiang University,


We have received the reviewers' reports on this featured article, which is being considered by Journal of Visualization.

We would be most grateful if you could amend your featured article following the reviewers' comments and send it back to us together with an answer list (or an amendment list) to each reviewer by 01-02-2020.

For your guidance, reviewers' comments are appended below.

To submit a revision, go to https://www.editorialmanager.com/jovi/ and log in as an Author. You will see a menu item called 'Submission Needing Revision'. You will find your submission record there.

If you have any questions, please feel free to contact me.

Thank you again for your cooperation.

Yours sincerely,

Shixia Liu
Associate Editor
Journal of Visualization

Reviewers' comments:

In this paper, the authors conduct a literature review for software visualization. The reviwers agree that this survey is timely and useful for the visualization field. They also raise the below issues that need to be addressed.

1. Missing references.
2. Improve the explanation and logic of the taxonomy
3. Improve the writing

~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~

Reviewer #1: This paper presents a literature review for software visualization. It is important to have such survey and the authors have done good jobs in collecting the related works and organize them well. It is good that the authors also investigate the related surveys done in the software visualization community, like 'A Systematic Literature Review of Software Visualization Evaluation
' by Merino et al. It would be good to discuss more difference between this paper and the proposed work from the methodology perspective, besides the sources of the data. More related information can be found (but a bit old) is here (https://softvis.wordpress.com/papers/overviews/). It should be good to mention the resources for the readers.

Some works done for softvis from the perspective of dynamic network visualization can be added. Some related works can be investigated from the survey of dynamic network visualization [1]. Also more works about tag visualization can be found in some special issues, such as [2].

[1] Beck, F., Burch, M., Diehl, S., & Weiskopf, D. (2017, January). A taxonomy and survey of dynamic graph visualization. In Computer Graphics Forum (Vol. 36, No. 1, pp. 133-159).
[2] Bergel, A., & Beck, F. (2017). Guest editorial of the special section on software visualization. Information & Software Technology, 87, 221-222.

It is good to propose a new taxonomy (fig 1 - 6). What can be improved is the logic of such taxonomy. (1) Software aspect, software process, people in software engineering - these three parts are the investigating target of software visualization; (2) InfoVis Technique, display medium, and tools are the method-wise concept. I suggest the authors to logically separate these two groups of concept. Moreover, because from (1) the authors are also discussing the related infovis techniques, interactions or tools. I suggest the authors to organize it better that the survey can reflect deeper insight - e.g. in different software process, what are representative visualization, interaction technique or display medium? for different aspect of software, which types of visualizations are more frequently used, and what is lack of? These discussions can help provide more insight for the reader. The same idea applies when discussing (2), e.g. which visualizations are suitable for specific
software process? what are the examples, and the disadvantages.

Since now it is already 2020. The state-of-the-art should add the works of 2019. If not easy to change the whole structure, at least discussions should mention the new works and the possible new developments of softvis.

There are some issues of language, please carefully check the language and fully proof read the paper. The acknowledge doesn't need to appear in the content, which is duplicated for the 'acknowledge part'.  




Reviewer #2: In this paper, the authors report on the state-of-the-art of software visualization published between 2013 - 2018. 1362 papers are analyzed and 88 papers are selected based on a convincing methodology. The authors also give a detailed discussion on the research opportunities, and a guideline for developers to identify suitable visualization.

Along with the above-mentioned positives, there are also several issues.

1.    Missing papers in 2019. The authors claim that they surveyed the state-of-the-art software visualization. However, the most recent papers are not considered.
2.    It is not clear how the authors identify the six dimensions (e.g., software engineering tasks, roles of users) of software visualization. The authors should add more explanation about it.
3.    Some sentences are grammatically incorrect, which makes the paper hard to understand.
       a)    The last sentence of Sec. 2 "To classify papers …": missing the subject.
       b)    The last sentence of the third paragraph of Sec. 5 "It can be seen that although …, in the Behavior aspect …": missing the subject in the clause.

__

